Multiply lensed star forming clumps in the A521-sys1 galaxy at redshift 1

We study the population of star-forming clumps in A521-sys1, a $\rm z=1.04$ system gravitationally lensed by the foreground ($\rm z=0.25$) cluster Abell 0521. The galaxy presents one complete counter--image with a mean magnification of $\rm \mu\sim4$ and a wide arc containing two partial images of A521-sys1 with magnifications reaching $\rm \mu>20$, allowing the investigations of clumps down to scales of $\rm R_{eff}<50$ pc. We identify 18 unique clumps with a total of 45 multiple images. Intrinsic sizes and UV magnitudes reveal clumps with elevated surface brightnesses, comparable to similar systems at redshifts $\rm z\gtrsim1.0$. Such clumps account for $\sim40\%$ of the galaxy UV luminosity, implying that a significant fraction of the recent star-formation activity is taking place there. Clump masses range from $\rm 10^6\ M_\odot$ to $\rm 10^9\ M_\odot$ and sizes from tens to hundreds of parsec, resulting in mass surface densities from $10$ to $\rm 10^3\ M_\odot\ pc^{-2}$, with a median of $\rm \sim10^2\ M_\odot\ pc^{-2}$. These properties suggest that we detect star formation taking place across a wide range of scale, from cluster aggregates to giant star-forming complexes. We find ages of less than $100$ Myr, consistent with clumps being observed close to their natal region. The lack of galactocentric trends with mass, mass density, or age and the lack of old migrated clumps can be explained either by dissolution of clumps after few $\sim100$ Myr or by stellar evolution making them fall below the detectability limits of our data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
